Transverse momentum spectra of hadrons produced in central heavy-ion collisions

In-medium effects of transverse-mass distributions of quarks and gluons are considered assuming a possible local equilibrium for colorless quark objects like mesons and baryons created in central A+A collisions. It is shown that the average square of the transverse momentum for these partons grows and then saturates when the initial energy increases. Within the quark-gluon string model it leads to the energy dependence of hadron transverse mass spectra which is similar to that observed in heavy ion collisions. Comparison with other scenarios is given.

==> maik02.txt <==

Общие правила оформления статей в формате LaTeX 2e, представляемые в журналы,
  издаваемые Международной академической издательской компанией
                      "Наука/Интерпериодика"

                    http://www.maik.ru/pub/tex/

                     Версия 0.2 от 29.11.2001

Редакции принимают к публикации статьи подготовленные в текущей
версии LaTeX 2e; при этом в редакцию одновременно с распечаткой
статьи на бумаге предоставляются также соответствующие файлы:
TeX-файл(ы), rty-файл и файлы с рисунками.

При подготовке статьи используется класс REVTeX 4, разработанный

American Physical Society http://publish.aps.org/revtex4/,см. также

ftp://ftp.chg.ru/pub/CTAN/macros/latex/contrib/supported/revtex/

или

ftp://ftp.radio-msu.net/pub/CTAN/tex-archive/macros/latex/contrib/supported/revtex/

или на любом другом зеркале CTAN (www.ctan.org).

и дополнительные пакеты:

ftp://ftp.chg.ru/pub/CTAN/macros/latex/contrib/supported/natbib/

ftp://ftp.chg.ru/pub/CTAN/macros/latex/contrib/supported/t2/etc/mathtext.sty;

ftp://ftp.chg.ru/pub/CTAN/macros/latex/contrib/supported/moreverb/

ftp://ftp.chg.ru/pub/CTAN/macros/latex/contrib/other/misc/url.sty

ftp://ftp.chg.ru/pub/CTAN/macros/latex/contrib/supported/caption/caption2.sty

Все указанные пакеты можно получить на нашем сайте http://www.maik.ru/pub/tex/macros/

Необходимый набор файлов в архивированном виде:

maik.zip --- пакет MAIK, пример и данное описание (0.8 MB);

extras.zip --- дополнительные пакеты (0.1 MB);

revtex4.zip --- класс REVTeX 4 (0.96 MB).

revtex4.tar.gz --- класс REVTeX 4 (0.96 MB).

Если к Вашей TeX-системе уже подключен класс REVTeX 4 и дополнительные пакеты,
то достаточно скачать файл maikmin.zip (36 KB), содержащий файлы: maik02.txt, maik.rty,
maiksamp.rty, maiksamp.tex, fig_1.eps, fig_2.eps, maikbibl.tex, maikbibl.rty, maikbibl.bib.

Описание класса REVTeX 4 содержится в документах, входящих в состав
поставки класса. Эти документы следует изучить для правильного
оформления файла со статьей (см. pdf-файлы из revtex4.zip).

Файлы PostScript и TeX-файлы с описаниями класса REVTeX 4 находятся по адресу:

http://publish.aps.org/revtex4/

APS Compuscript Guide for REVTeX 4

REVTeX 4 Author's Guide

Differences between REVTeX 4 and REVTeX 3

REVTeX 4 Command and Options Summary

Эти файлы доступны на нашем сайте в директории

http://www.maik.ru/pub/tex/macros/aps/


Для статей на русском языке используется стандартная русификация и LH-шрифты,
включенные в состав пакета LaTeX 2e.

КОДИРОВКА TEX-файлов CP866 (альтернативная)!

Используемые в настоящее время для обработки авторских файлов
версии компонентов LaTeX 2e соответствуют версиям файлов,
включенным в текущий дистрибутив MikTeX:

ftp://ftp.chg.ru/pub/CTAN/systems/win32/miktex/

Включена русская таблица переносов в файле:

\texmf\tex\generic\config\language.dat ,

где присутствуют строки:

russian ruenhyph.tex    % note: edit ruhyphen.tex for your encoding!
=russian

форматный файл LaTeX'2e пересобран с данной объединенной
русско-английской таблицей переносов.

Шаблон файла paper.tex со статей имеет вид:

%
% paper.tex, <имя, отчество фамилия контактного лица>, e-mail
%
\documentclass[
aps,%
12pt,%
final,%
notitlepage,%
oneside,%
onecolumn,%
nobibnotes,%
nofootinbib,% В текущей версии REVTeX c этой опцией
%             не работают сноски (footnotes) в таблицах.
superscriptaddress,%
noshowpacs,%
centertags]%
{revtex4}
\begin{document}
\selectlanguage{russian} % Для  статьи на русском языке
%\selectlanguage{english} % Для статьи на английском языке
%
\title{...}
%
\author{\firstmame{...} \surname{...}}
%\email[]{Your e-mail address}
%\homepage[]{Your web page}
%\thanks{}
%\altaffiliation{}
\affiliation{...}
%
\author{\firstmame{...} \surname{...}}
%\email[]{Your e-mail address}
%\homepage[]{Your web page}
%\thanks{}
%\altaffiliation{}
\noaffiliation
%
\begin{abstract}
.................
\end{abstract}
%
\maketitle
%
\section{...}
...........................
\subsection{}
...........................
\newpage
\begin{thebibliography}{99}
\bibitem{1}
\refitem{...}
...........................
\bibitem{2}
\refitem{...}
...........................
\end{thebibliography}
%
\newpage
%
% Для статей на русском языке далее следуют
% на английском языке название статьи, список авторов и краткая аннотация.
%
\selectlanguage{english}
\begin{center}
\large \bfseries \MakeTextUppercase{%
English name of paper
}
\end{center}
%
\begin{center}
\bfseries
Authors
%I.~I.~Ivanov, A.~E.~Petrov, L.~V.~Sidorov, A.~Smith
}%
\end{center}
%
\begin{center}
\begin{minipage}{\textwidth - 2cm}
\small
Abstract in English.
\end{minipage}
\end{center}
\selectlanguage{russian}
%
\newpage
%
%%++ Figure:1
\begin{figure}
\includegraphics{fig1.eps}
\caption{....}
\end{figure}
%
\newpage
%
%%++ Figure:2
\begin{figure}
\includegraphics{fig2.eps}
\caption{....}
\end{figure}
%
\newpage
%
%%++ Table:1
\begin{table}
\caption{....}
\bigskip
\begin{tabular}{|c|c|c|c|c|c|c|c|}
...............
\end{tabular}
\end{table}
%
\newpage
%%++ Table:2
\begin{table}
\caption{....}
\bigskip
\begin{tabular}{|c|c|c|c|c|c|c|}
...............
\end{tabular}
\end{table}
%
......................
%
\end{document}
%%%%%%%%%%%%%%%%%%%%%%%%%%% Character code reference %%%%%%%%%%%%%%%%%%%%%%%%%%
%                                                                             %
%     Upper case russian letters (CP866): АБВГДЕЁЖЗИЙКЛМНОПРСТУФХЦЧШЩЪЫЬЭЮЯ   %                                                                       %
%     Lower case russian letters (CP866): абвгдеёжзийклмнопрстуфхцчшщъыьэюя   %
%                     Upper case letters: ABCDEFGHIJKLMNOPQRSTUVWXYZ          %
%                     Lower case letters: abcdefghijklmnopqrstuvwxyz          %
%                                   Digits: 0123456789                        %
% Square, curly, angle braces, parentheses: [] {} <> ()                       %
%                Backslash, slash, solidus: \ / |                             %
%       Period, interrogative, exclamation: . ? !                             %
%                 Comma, colon, semi-colon: , : ;                             %
%          Underscore, hyphen, equals sign: _ - =                             %
%             Quotes (left, right, double): ` ' "                             %
%     Commercial-at, hash, dollar, percent: @ # $ %                           %
%  Ampersand, asterisk, plus, caret, tilde: & * +   ^                         %
%                                                                             %
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%
% Пожалуйста, включайте в свой файл выше приведенные строки
% c "Character code reference", чтобы была возможность
% проконтролировать правильность пересылки Вашего файла по e-mail .
%
% Конец файла paper.tex
%

Небольшой файл paper.rty должен присутствовать в той же
директории, что и TeX-файл со статьей и так же отсылаться в
редакцию. В этом файле происходит вызов файла maik.rty. В конце
файла paper.rty перед командой \endinput могут быть помещены
специфичные для данной статьи макрокоманды. Этот файл должен
иметь то же название, что и TeX-файл со статьей, но только с
расширением .rty, его подключение REVTeX 4 производит
автоматичеcки в процессе компиляции.

Пример файла paper.rty:

%
% paper.rty
%
\input maik.rty
%\def\refitem#1{\relax}
\endinput
%
% Конец файла paper.rty
%

Использование rty-файла является особенностью пакета REVTeX 4
(см. REVTeX 4 Author's Guide, раздел "OTHER REVTeX 4 FEATURES").
В файле maik.rty подключаются в правильном порядке необходимые
пакеты LaTex 2e,  пeреопределяются некоторые команды REVTeX 4
и LaTeX 2e, связанные с оформлением русского варианта статьи
в МАИК. Не желательно использование пакетов LaTeX 2e отличных
от включенных в maik.rty.

Это пакеты:

\RequirePackage{amssymb,amsmath}
\RequirePackage{eufrak}
\RequirePackage{mathtext}
\RequirePackage[cp866]{inputenc}
\RequirePackage[T2A]{fontenc}
\RequirePackage[russian,english]{babel}
\RequirePackage{bm}
\RequirePackage{array}
\RequirePackage{longtable}
\RequirePackage{graphicx}
\RequirePackage{calc}
\RequirePackage{ifthen}
\RequirePackage{caption2}

Если же Вы используете дополнительные пакеты,
то размещайте команды \usepackage в файле paper.tex
после вызова \input maik.rty .

Например:

%
% paper.rty
%
\input maik.rty
%\def\refitem#1{\relax}
\usepackage{dcolumn}
\usepackage{hhline}
\endinput
%
% Конец файла paper.rty
%

Не вносите никаких изменений в файл maik.rty.
Файл maik.rty необходимо разместить в директории
доступной для поиска TeX-компилятору.

Нумеруемые формулы необходимо выделять в отдельную строку.
Формулы центрируются. Нумерация только арабскими цифрами в порядке
возрастания с единицы. Нумеровать следует только те формулы, на
которые в тексте имеются ссылки. Запрещаются прямые ссылки по
номеру на формулы из других работ. Запрещается использовать в
формулах буквы русского алфавита. Если используется аппарат
ссылок, то желательно не давать ссылкам названий, состоящих из
слов или сокращений, понятных одному лишь автору; ссылки должны
быть такими, чтобы при окончательной верстке статьи можно было
легко найти формулу по ссылке и ссылку на формулу по номеру
формулы. Например, можно присваивать уравнениям следующие метки:
\label{eq1}, \label{eq2} и т.д.

Введение авторами сокращений стандартных команд LaTeX 2e недопустимо.
Использование русских букв в названиях команд и метках недопустимо.

Для набора кавычек "лапок" используйте команды \glqq и \grqq,
а для кавычек "елочек" --- \flqq и \frqq. Описание этих и других
макросов зависящих от русского языка см. в [12] страницы 29-30.
Знак номера вводится командой \No.

Желательно при создании статьи использовать минимально необходимый
набор стандартных TeX-шрифтов.

Оформление рисунков и таблиц должно быть таким,
как показано в следующих примерах
(используется пакет caption2.sty):

\begin{figure*}[t!]
\setcaptionmargin{5mm}
%\onelinecaptionsfalse % если подпись к рисунку многострочная
\onelinecaptionstrue  % если подпись к рисунку однострочная
\includegraphics{fig2.eps}
\captionstyle{normal}
\caption{........}
\end{figure*}

\begin{table}
\setcaptionmargin{0mm}
\onelinecaptionstrue
\captionstyle{flushleft}
\caption{Таблица умножения}
\begin{tabular}{|c|c|c|c|c|c|c|}
  \hline
    & 1 & 2 & 3 & 4 & 5 & 6\\
  \hline
  1 & 1 & 2 & 3 & 4 & 5 & 6\\
  2 & 2 & 4 & 6 & 8 & 10 & 12\\
  3 & 3 & 6 & 9 & 12 & 15 & 18\\ \hline
\end{tabular}
\end{table}

Рисунки и таблицы помещаются в конце статьи на отдельных страницах.
Все рисунки и таблицы должны иметь подписи.

Графичесие файлы представляются в формате TIFF или Encapsulated PostScript (EPS),
для всех видов рисунков, включая растровую графику.
ВСЕ используемые в обозначаениях и надписях на данном рисунке PostScript
шрифты должны быть внедрены в файл. Ширина белых полей по краям рисунка
не более одного миллиметра. Не используйте bm2font и сложные рисунки,
выполненные средствами LaTeX.

Для вставки графических файлов используется пакет \usepackage{graphicx}.

Для растровой графики являются оптимальными следующие разрешения:
для черно-белых рисунков: 600dpi; рисунки с некоторыми цветными или
полутоновыми линиями: 600 dpi; фотографии: 300 dpi; образы экрана с разрешением
как есть. Указаны разрешения после масштабирования.

Cписок литературы помещается на отдельной странице с соблюдением оформления
принятого в конкретном журнале порядка цитирования.

Для конктерного журнала правила оформления могут отличаться!

Для облегчения разбора библиографических ссылок при создании SGML-файлов
описаний статей в файле maik.rty введена команда \refitem{...}.

\def\refitem#1{\ifthenelse{\boolean{hmode}}{\protect\linebreak}{}%
\textbackslash refitem\{{\bfseries \itshape #1}\}%
\ifthenelse{\boolean{hmode}}{\protect\linebreak}{}}%

Команда распечатывает саму себя на отдельной строке для визуального контроля.

В файле paper.rty вставлено закомментированное переопределение этой команды

%\def\refitem#1{\relax}

Убрав % из начала строки, вы подавите вывод команд \refitem при печати файла.

\refitem{article}        --- Статья в журнале.
\refitem{article;rusjou} --- Русская версия статьи в журнале.
\refitem{article;prevau} --- Статья в журнале с авторами из предыдущей ссылки на статью.
\refitem{article;ibid}   --- Статья в том же журнале и с теми же авторами, что и в предыдущей ссылке.
\refitem{book}           --- Книга (при наличии данных об издательстве).
\refitem{report}         --- препринты, размещенные в e-PRINT archie (LANL preprint),
                             см. http://xxx.lanl.gov ; http://xxx.itep.ru ;
\refitem{url}            --- ссылка на электрoный документ, расположенный в сети Internet,
                             типа \url{http:/publish.aps.org/revtex4/augide.ps}.
\refitem{misc}           --- Рекомендуется использовать этот тип, когда никакой другой не подходит,
                             в том числе для статей еще не вышедших из печати.

Внимание! Каждой ссылке должна предшестовать команда \refitem{...},
даже если в данном пункте литературы только одна ссылка.
Пункт в списке литератруры соответствует одной команде \bibitem{}.

Команды \begin{thebibliography}, \refitem{}, \bibitem{}, \end{thebibliography}
следует располагать на отдельных строках, не содержащих ничего кроме этих команд.

В качестве параметра (метки) в команде \bibitem{} могут
использоваться любые последовательности из латинских букв и цифр.
В тексте ссылка на источник делается с помощью команды
\cite{}. У нее есть обязательный аргумент --- метка того
источника, на который вы хотите сослаться. Номера ссылок
генерируются автоматически.

\begin{thebibliography}
\bibitem{1}
\refitem{article}
N.~Cabibbo, Phys. Rev. Lett. \textbf{10}, 531 (1963);
\refitem{article}
M.~Kobayashi and T.~Maskawa, Prog. Theor. Phys. \textbf{49}, 652 (1973).
\bibitem{37:Landsberg_n}%[37]%
S.~L.~Glashow, J.~Iliopoulos, and L.~Maiani, Phys. Rev. D \textbf{2}, 1285 (1970).
\bibitem{38:Landsberg_n}%[38]%
\refitem{article}
T.~D.~Lee and C.~S.~Wu, Annu. Rev. Nucl. Part. Sci. \textbf{15}, 381 (1965);
\refitem{article;ibid}
\textbf{16}, 471 (1966).
\bibitem{2}
\refitem{report}
A.~R.~Barker and S.~H.~Kettell, hep-ex/0009024;
\refitem{article;prevau}
Annu. Rev. Nucl. Part. Sci. \textbf{50}, 249 (2000).
\bibitem{3}
\refitem{article}
A.~I.~Va\u{\i}nshte\u{\i}n \emph{et al.}, Pis'ma Zh. \'{E}ksp. Teor. Fiz. \textbf{22}, 123 (1975)
\refitem{article;rusjou}
[JETP Lett. \textbf{22}, 55 (1975)];
\refitem{article;prevau}
Nucl. Phys. B \textbf{120}, 316 (1977).
\bibitem{4}
\refitem{article}
A.~ Vainshtein, Int. J. Mod. Phys. A \textbf{14}, 4705 (1999).
\bibitem{5}
\refitem{article}
NA-31 Collab. (H. Burkhardt \emph{et al.}), Phys. Lett. B \textbf{206}, 169 (1988);
\refitem{article}
NA-31 Collab. (G. D. Barr \emph{et al.}), Phys. Lett. B \textbf{317}, 233 (1993).
\bibitem{06}
\refitem{book}
L.~B.~Okun, \emph{Leptons and Quarks} (Nauka, Moscow, 1990; North-Holland, Amsterdam, 1984);
\refitem{book}
L.~B.~Okun, \emph{Particle Physics} (Nauka, Moscow, 1988; Harwood, Chur, 1985).
\bibitem{7}
\refitem{article}
Yu.~R.~Rivin, Int.~J.~Geomagn. Aeron. \textbf{1} (3), (1998);
\refitem{url}
\url{http://www.eos.wdcb.rssi.ru/2000/gai99306/gai993096.htm.}
\end{thebibliography}

Для оформления списка литературы с помощью программы BIBTEX приведен стилевой
файл maik.bst, полученный из файла apsrev.bst. При использовании maik.bst команды
\refitem{} генерируются и вставляются автоматически. В качестве параметра команды
\refitem{} подставляется указатель типа записи в библиографической базе данных
(см. файл maikbibl.bib).

Однако, BIBTEX не позволяет генерировать несколько ссылок в одном пункте
библиографии, как принято в некоторых журналах (см., например, \bibitem{1}
из приведенного выше списка литературы).

Если Вы пользуетесь BIBTEX'ом, то обязательно вместе с файлом
статьи paper.tex и файлом paper.rty присылайте
файл c библиографией paper.bbl (результат работы BIBTEX'а).

Название bbl-файла ДОЛЖНО совпадать с названием статьи!

Вопросы, связанные с максимально допустимым объемом статьи, следует согласовывать
с редакциями журналов.

Как правило, для журнала печатаемого в одну колонку высота и ширина текстового
поля составляют \textheight=235mm, \textwidth=165mm;
для журнала печатаемого в две колонки: высота текстового поля \textheight=235mm,
ширина текстового поля \textwidth=165mm, ширина промежутка между колонками текста
\columnsep=5mm, таким образом, ширина колонки текста составляет 85mm.

Формулы занимающие по ширине больше одной колонки могут быть разорваны при
окончательной верстке статьи. Соответственно, будут промасштабированы рисунки.

Убедительная просьба! Перед отсылкой электронной версии убедиться,
что TeX-файл прошел компиляцию, TeX-файл соответствует содержанию
бумажной версии статьи, а EPS(TIFF)-файлы отвечают бумажной
версии рисунков. Если вы пришлете нам dvi и log файлы это может
помочь нам воспроизвести вашу статью. При отсылке файлов по
электронной почте (в виде присоединенного файла (файлов)),
желательно использовать архиваторы InfoZip или gzip. Перед
отсылкой, пожалуйста, проверьте, что zip-файлы правильно
распаковываются.

Литература:

1.  REVTeX 4 Author's Guide.

    http://publish.aps.org/revtex4/augide.ps

    Differences between REVTeX 4 and REVTeX 3

    http://publish.aps.org/revtex4/differ.ps

    REVTeX 4 Command and Options Summary

    http://publish.aps.org/revtex4/summary.ps


2.  Г. Грэтцер. Первые шаги в LaTeX'е. - М.: Мир, 2000.

3.  С.М. Львовский. Набор и верстка в пакете LaTeX. - М.: Космоинформ, 1995.

4.  Д. Кнут. Все про TeX. - Протвино: AO RDTeX, 1993.

5.  М. Спивак. Восхитительный TeX. - М.: Мир, 1993.

6.  И. Котельников, П. Чеботаев. Издательская система LaTeX 2e. - Новосибирск: Сибирский хронограф, 1998.

7.  М. Гуссенс, Ф. Миттельбах, А. Самарин. Путеводитель по пакету LaTeX. - М.: Мир, 1999.

8.  H. Kopka and P. Daly, A Guide to LaTeX2e, (Addison-Wesley, Reading, MA, 1995).

9.  M. Goossens, S. Rahtz, and F. Mittelbach, The LaTeX 2e Graphics Companion,
    (Addison-Wesley, Reading, MA, 1997).

10.  Goossens M., Rahtz S. et al., The LaTeX 2e Web Companion:Integrating TeX, HTML and XML.
    (Addison-Wesley, Reading, MA , 1999).

11. K. Reckdahl, Using Imported Graphics in LaTeX 2e, Version 2.0, 1997.
    \texmf\doc\latex\graphics\epslatex.pdf

12. J. Braams. Babel, a multilingual package for use with LATEX's
    standard document class.
    \texmf\doc\generic\babael\user.dvi

